The X-ray Properties of Optically Selected Clusters of Galaxies

We present the results of Chandra and Suzaku X-ray observations of nine moderate-redshift (0.16 < z < 0.42) clusters discovered via the Red-sequence Cluster Survey (RCS). Surface brightness profiles are fitted to beta models, gas masses are determined, integrated spectra are extracted within R2500, and X-ray temperatures and luminosities are inferred. The Lx-Tx relationship expected from self-similar evolution is tested by comparing this sample to our previous X-ray investigation of nine high-redshift (0.6 < z < 1.0) optically selected clusters. We find that optically selected clusters are systematically less luminous than X-ray selected clusters of similar X-ray temperature at both moderate and high-z. We are unable to constrain evolution in the Lx-Tx relation with these data, but find it consistent with no evolution, within relatively large uncertainties. To investigate selection effects, we compare the X-ray properties of our sample to those of clusters in the representative X-ray selected REXCESS sample, also determined within R2500. We find that while RCS cluster X-ray properties span the entire range of those of massive clusters selected by other methods, their average X-ray properties are most similar to those of dynamically disturbed X-ray selected clusters. This similarity suggests that the true cluster distribution might contain a higher fraction of disturbed objects than are typically detected in X-ray selected surveys.

==> 00README.txt <==
ms.dvi keepcomments

